Exploring constraints on CycleGAN-based CBCT enhancement for adaptive radiotherapy

Research exploring CycleGAN-based synthetic image generation has recently accelerated in the medical community, as it is able to leverage unpaired datasets effectively. However, clinical acceptance of these synthetic images pose a significant challenge as they are subject to strict evaluation protocols. A commonly established drawback of the CycleGAN, the introduction of artifacts in generated images is unforgivable in the case of medical images. In an attempt to alleviate this drawback, we explore different constraints of the CycleGAN along with investigation of adaptive control of these constraints. The benefits of imposing additional constraints on the CycleGAN, in the form of structure retaining losses is also explored. A generalized frequency loss inspired by arxiv:2012.12821 that preserves content in the frequency domain between source and target is investigated and compared with existing losses such as the MIND loss arXiv:1809.04536. CycleGAN implementations from the ganslate framework (https://github.com/ganslate-team/ganslate) are used for experimentation in this thesis. Synthetic images generated from our methods are quantitatively and qualitatively investigated and outperform the baseline CycleGAN and other approaches. Furthermore, no observable artifacts or loss in image quality is found, which is critical for acceptance of these synthetic images. The synthetic medical images thus generated are also evaluated using domain-specific evaluation and using segmentation as a downstream task, in order to clearly highlight their applicability to clinical workflows.

==> lyx.txt <==
To use the Master's thesis template with Lyx, follow these steps:
(with thanks to Philipp Hoppermann)

1.  Get the reportMaster.cls from Eleum.
2.  Create a folder "um-thesis" in /usr/share/texmf/tex/latex/ 
3.  Copy reportMaster.cls to /usr/share/texmf/tex/latex/reportUMMasterAI.cls
4.  Update Latex database: run "texhash" from command line 
5.  Create reportUMMasterAI.layout in ~/.lyx/layouts, insert the following lines:
    # \DeclareLaTeXClass[reportUMMasterAI]{report (UM Master AI Thesis)} Input report.layout 
6.  Start LyX and choose "Tools" > "Reconfigure". Close Lyx.
7.  Restart LyX. The new layout should be accessible in  "Document" > "Settings" > "Document class" as "report (UM Master AI Thesis)"
8.  Add the following lines to your Latex preamble (in "Document" > "Settings"):
    \title{Hide and Seek Games}
    \author{P.G.A.M.G.\ Uyttendaele}
    \id{DKE 09-16}
    \nameMastersProgramme{Artificial Intelligence}
    (or \nameMastersProgramme{Data Science for Decision Making})
    \committee{Dr. F. Thuijsman \\ Dr. J. Derks}

Note: The current date will be added automatically. Title and author can also be set in the document directly.

Namings (e.g. reportUMMasterAI.cls) can of course be changed as desired. It should also be possible to place the .cls file in  ~/texmf/tex/latex/ if one does not have root privileges.



